Could mass eccentricity explain the formation of orbits in wind turbines?

The kinematics of offshore wind turbines are of great importance when installing the turbines, as the motions of the components during craning operations are a limiting factor. Most critical is the installation of the blades: the blade's bolts need to be inserted into the rotor flange, an operation that requires great precision. Both the blade and the turbine undergo environmental loading, leading to relative motions between the blade root and the hub during installation. Results from an offshore wind farm installation measurement campaign showed, that the partially installed turbines show intricate patterns of motion (orbits) in the horizontal plane. The mechanism behind the formation of these orbits remains elusive so far. In this paper, we present a novel torsional coupling mechanism linking motions in the fore-aft and side-side direction. It can explain the formation of orbits that change direction.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

